Analysis Framework for Multi-messenger Astronomy with IceCube

Combining observational data from multiple instruments for multi-messenger astronomy can be challenging due to the complexity of the instrument response functions and likelihood calculation. We introduce a python-based unbinned-likelihood analysis package called i3mla (IceCube Maximum Likelihood Analysis). i3mla is designed to be compatible with the Multi-Mission Maximum Likelihood (3ML) framework, which enables multi-messenger astronomy analyses by combining the likelihood across different instruments. By making it possible to use IceCube data in the 3ML framework, we aim to facilitate the use of neutrino data in multi-messenger astronomy. In this work we illustrate how to use the i3mla package with 3ML and present preliminary sensitivities using the i3mla package and 3ML through a joint-fit with HAWC Public dataset.

==> Readme.txt <==
Windows 8.1 新增Windows 7/XP倉頡及速成輸入法說明

注意︰由於需要修改系統登錄檔，可能會導致部分程式不正常。請自行評估風險。輸入法只能應用於桌面程式，並不能在Metro App中使用。

1. 請使用管理員身份執行。
2. 安裝後請登出再重新登入或者重啟電腦。
3. 請自行「控制台」→「語言」內，新增或刪除你所需要的輸入法。



